TextWorld: A Learning Environment for Text-based Games

We introduce TextWorld, a sandbox learning environment for the training and evaluation of RL agents on text-based games. TextWorld is a Python library that handles interactive play-through of text games, as well as backend functions like state tracking and reward assignment. It comes with a curated list of games whose features and challenges we have analyzed. More significantly, it enables users to handcraft or automatically generate new games. Its generative mechanisms give precise control over the difficulty, scope, and language of constructed games, and can be used to relax challenges inherent to commercial text games like partial observability and sparse rewards. By generating sets of varied but similar games, TextWorld can also be used to study generalization and transfer learning. We cast text-based games in the Reinforcement Learning formalism, use our framework to develop a set of benchmark games, and evaluate several baseline agents on this set and the curated list.

==> errors.txt <==
TeX log appears below

[verbose]: Creating arXiv submission AutoTeX object
[verbose]: *** Using TeX Live 2016 ***
[verbose]: Calling arXiv submission AutoTeX process
[verbose]: TeX/AutoTeX.pm: admin_timeout = minion
[verbose]: <main.tex>	is of type 'PDFLATEX'.
[verbose]: <llncs.cls>	is of type 'TeX auxiliary'.
[verbose]: ~~~~~~~~~~~ Processing file 'main.tex'
[verbose]: arXiv Warning: user included plain hyperref directive.
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running hpdflatex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2016/bin/arch:/bin; cd /submissions/2314182/ && pdflatex 'main.tex' < /dev/null)" 2>&1
[verbose]: This is pdfTeX, Version 3.14159265-2.6-1.40.17 (TeX Live 2016) (preloaded format=pdflatex)
restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2016/03/31> patch level 3
Babel <3.9r> and hyphenation patterns for 83 language(s) loaded.
(/texlive/2016/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/texlive/2016/texmf-dist/tex/latex/base/size10.clo))
(/texlive/2016/texmf-dist/tex/generic/babel/babel.sty
(/texlive/2016/texmf-dist/tex/generic/babel-english/english.ldf
(/texlive/2016/texmf-dist/tex/generic/babel/babel.def)))
(/texlive/2016/texmf-dist/tex/latex/base/inputenc.sty
(/texlive/2016/texmf-dist/tex/latex/ucs/utf8x.def))
(/texlive/2016/texmf-dist/tex/latex/ucs/ucs.sty
(/texlive/2016/texmf-dist/tex/latex/ucs/data/uni-global.def))
(/texlive/2016/texmf-dist/tex/latex/base/fontenc.sty
(/texlive/2016/texmf-dist/tex/latex/base/t1enc.def))
(/texlive/2016/texmf-dist/tex/latex/geometry/geometry.sty
(/texlive/2016/texmf-dist/tex/latex/graphics/keyval.sty)
(/texlive/2016/texmf-dist/tex/generic/oberdiek/ifpdf.sty)
(/texlive/2016/texmf-dist/tex/generic/oberdiek/ifvtex.sty)
(/texlive/2016/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/texlive/2016/texmf-config/tex/latex/latexconfig/geometry.cfg))
(/texlive/2016/texmf-dist/tex/latex/lm/lmodern.sty)
(/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/texlive/2016/texmf-dist/tex/latex/amsmath/amstext.sty
(/texlive/2016/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/texlive/2016/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/texlive/2016/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/texlive/2016/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/texlive/2016/texmf-dist/tex/latex/graphics/graphicx.sty
(/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty
(/texlive/2016/texmf-dist/tex/latex/graphics/trig.sty)
(/texlive/2016/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/texlive/2016/texmf-dist/tex/latex/graphics-def/pdftex.def
(/texlive/2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/texlive/2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty))))
(/texlive/2016/texmf-dist/tex/latex/algorithms/algorithm.sty
(/texlive/2016/texmf-dist/tex/latex/float/float.sty)
(/texlive/2016/texmf-dist/tex/latex/base/ifthen.sty))
(/texlive/2016/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/texlive/2016/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/texlive/2016/texmf-dist/tex/latex/psnfss/courier.sty)
(/texlive/2016/texmf-dist/tex/latex/varwidth/varwidth.sty)
(/texlive/2016/texmf-dist/tex/latex/subfigure/subfigure.sty
****************************************
* Local config file subfigure.cfg used *
****************************************
(/texlive/2016/texmf-dist/tex/latex/subfigure/subfigure.cfg))
(/texlive/2016/texmf-dist/tex/latex/epigraph/epigraph.sty)
(/texlive/2016/texmf-dist/tex/latex/hyperref/hyperref.sty
(/texlive/2016/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/texlive/2016/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/texlive/2016/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/texlive/2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/texlive/2016/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/texlive/2016/texmf-config/tex/latex/latexconfig/hyperref.cfg)
(/texlive/2016/texmf-dist/tex/latex/url/url.sty))

Package hyperref Message: Driver: hpdftex.

(/texlive/2016/texmf-dist/tex/latex/hyperref/hpdftex.def
(/texlive/2016/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/texlive/2016/texmf-dist/tex/latex/tools/longtable.sty)
(/texlive/2016/texmf-dist/tex/latex/oberdiek/pdflscape.sty
(/texlive/2016/texmf-dist/tex/latex/graphics/lscape.sty))
(/texlive/2016/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/texlive/2016/texmf-local/tex/latex/natbib/natbib.sty

This is natbib version 8.31 
*************************************************************
!!WARNING!! !!WARNING!! !!WARNING!! !!WARNING!! 

This version (v8.31) of natbib is stricter in its formatting
requirements for bibitem entries than the previous version
used at arXiv (v7.1).

If your submission encounters a problem see

http://arXiv.org/help/faq/texlive

and the natbib documentation at 

http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/

for explanation and adjust your submission accordingly.
The arXiv team.
*************************************************************

) (/texlive/2016/texmf-dist/tex/latex/minted/minted.sty
(/texlive/2016/texmf-dist/tex/latex/fvextra/fvextra.sty
(/texlive/2016/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/texlive/2016/texmf-dist/tex/latex/fancyvrb/fancyvrb.sty
Style option: `fancyvrb' v2.7a, with DG/SPQR fixes, and firstline=lastline fix 
<2008/02/07> (tvz)) (/texlive/2016/texmf-dist/tex/latex/upquote/upquote.sty
(/texlive/2016/texmf-dist/tex/latex/base/textcomp.sty
(/texlive/2016/texmf-dist/tex/latex/base/ts1enc.def)))
(/texlive/2016/texmf-dist/tex/latex/lineno/lineno.sty)
(/texlive/2016/texmf-dist/tex/latex/psnfss/t1pcr.fd))
(/texlive/2016/texmf-dist/tex/latex/tools/calc.sty)
(/texlive/2016/texmf-dist/tex/latex/tools/shellesc.sty)
(/texlive/2016/texmf-dist/tex/latex/ifplatform/ifplatform.sty
(/texlive/2016/texmf-dist/tex/generic/oberdiek/catchfile.sty)

Package ifplatform Warning: 
shell escape is disabled, so I can only detect \ifwindows.

) (/texlive/2016/texmf-dist/tex/generic/xstring/xstring.sty
(/texlive/2016/texmf-dist/tex/generic/xstring/xstring.tex))
(/texlive/2016/texmf-dist/tex/latex/framed/framed.sty))

! Package minted Error: You must invoke LaTeX with the -shell-escape flag.

See the minted package documentation for explanation.
Type H <return> for immediate help.
... 

l.41 \usepackage
{authblk} % Multiple authors
? 
! Emergency stop.
... 

l.41 \usepackage
{authblk} % Multiple authors
! ==> Fatal error occurred, no output PDF file produced!
Transcript written on main.log.

[verbose]: pdflatex 'main.tex' failed.
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running pdflatex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2016/bin/arch:/bin; cd /submissions/2314182/ && pdflatex 'main.tex' < /dev/null)" 2>&1
[verbose]: This is pdfTeX, Version 3.14159265-2.6-1.40.17 (TeX Live 2016) (preloaded format=pdflatex)
restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2016/03/31> patch level 3
Babel <3.9r> and hyphenation patterns for 83 language(s) loaded.
(/texlive/2016/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/texlive/2016/texmf-dist/tex/latex/base/size10.clo))
(/texlive/2016/texmf-dist/tex/generic/babel/babel.sty
(/texlive/2016/texmf-dist/tex/generic/babel-english/english.ldf
(/texlive/2016/texmf-dist/tex/generic/babel/babel.def)))
(/texlive/2016/texmf-dist/tex/latex/base/inputenc.sty
(/texlive/2016/texmf-dist/tex/latex/ucs/utf8x.def))
(/texlive/2016/texmf-dist/tex/latex/ucs/ucs.sty
(/texlive/2016/texmf-dist/tex/latex/ucs/data/uni-global.def))
(/texlive/2016/texmf-dist/tex/latex/base/fontenc.sty
(/texlive/2016/texmf-dist/tex/latex/base/t1enc.def))
(/texlive/2016/texmf-dist/tex/latex/geometry/geometry.sty
(/texlive/2016/texmf-dist/tex/latex/graphics/keyval.sty)
(/texlive/2016/texmf-dist/tex/generic/oberdiek/ifpdf.sty)
(/texlive/2016/texmf-dist/tex/generic/oberdiek/ifvtex.sty)
(/texlive/2016/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/texlive/2016/texmf-config/tex/latex/latexconfig/geometry.cfg))
(/texlive/2016/texmf-dist/tex/latex/lm/lmodern.sty)
(/texlive/2016/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/texlive/2016/texmf-dist/tex/latex/amsmath/amstext.sty
(/texlive/2016/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/texlive/2016/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/texlive/2016/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/texlive/2016/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/texlive/2016/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/texlive/2016/texmf-dist/tex/latex/graphics/graphicx.sty
(/texlive/2016/texmf-dist/tex/latex/graphics/graphics.sty
(/texlive/2016/texmf-dist/tex/latex/graphics/trig.sty)
(/texlive/2016/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/texlive/2016/texmf-dist/tex/latex/graphics-def/pdftex.def
(/texlive/2016/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/texlive/2016/texmf-dist/tex/generic/oberdiek/ltxcmds.sty))))
(/texlive/2016/texmf-dist/tex/latex/algorithms/algorithm.sty
(/texlive/2016/texmf-dist/tex/latex/float/float.sty)
(/texlive/2016/texmf-dist/tex/latex/base/ifthen.sty))
(/texlive/2016/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/texlive/2016/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/texlive/2016/texmf-dist/tex/latex/psnfss/courier.sty)
(/texlive/2016/texmf-dist/tex/latex/varwidth/varwidth.sty)
(/texlive/2016/texmf-dist/tex/latex/subfigure/subfigure.sty
****************************************
* Local config file subfigure.cfg used *
****************************************
(/texlive/2016/texmf-dist/tex/latex/subfigure/subfigure.cfg))
(/texlive/2016/texmf-dist/tex/latex/epigraph/epigraph.sty)
(/texlive/2016/texmf-dist/tex/latex/url/url.sty)
(/texlive/2016/texmf-dist/tex/latex/tools/longtable.sty)
(/texlive/2016/texmf-dist/tex/latex/oberdiek/pdflscape.sty
(/texlive/2016/texmf-dist/tex/latex/graphics/lscape.sty))
(/texlive/2016/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/texlive/2016/texmf-local/tex/latex/natbib/natbib.sty

This is natbib version 8.31 
*************************************************************
!!WARNING!! !!WARNING!! !!WARNING!! !!WARNING!! 

This version (v8.31) of natbib is stricter in its formatting
requirements for bibitem entries than the previous version
used at arXiv (v7.1).

If your submission encounters a problem see

http://arXiv.org/help/faq/texlive

and the natbib documentation at 

http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/

for explanation and adjust your submission accordingly.
The arXiv team.
*************************************************************

) (/texlive/2016/texmf-dist/tex/latex/minted/minted.sty
(/texlive/2016/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/texlive/2016/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/texlive/2016/texmf-dist/tex/generic/oberdiek/etexcmds.sty
(/texlive/2016/texmf-dist/tex/generic/oberdiek/ifluatex.sty))))
(/texlive/2016/texmf-dist/tex/latex/fvextra/fvextra.sty
(/texlive/2016/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/texlive/2016/texmf-dist/tex/latex/fancyvrb/fancyvrb.sty
Style option: `fancyvrb' v2.7a, with DG/SPQR fixes, and firstline=lastline fix 
<2008/02/07> (tvz)) (/texlive/2016/texmf-dist/tex/latex/upquote/upquote.sty
(/texlive/2016/texmf-dist/tex/latex/base/textcomp.sty
(/texlive/2016/texmf-dist/tex/latex/base/ts1enc.def)))
(/texlive/2016/texmf-dist/tex/latex/lineno/lineno.sty)
(/texlive/2016/texmf-dist/tex/latex/psnfss/t1pcr.fd))
(/texlive/2016/texmf-dist/tex/latex/tools/calc.sty)
(/texlive/2016/texmf-dist/tex/latex/tools/shellesc.sty)
(/texlive/2016/texmf-dist/tex/latex/ifplatform/ifplatform.sty
(/texlive/2016/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty)
(/texlive/2016/texmf-dist/tex/generic/oberdiek/catchfile.sty)

Package ifplatform Warning: 
shell escape is disabled, so I can only detect \ifwindows.

) (/texlive/2016/texmf-dist/tex/generic/xstring/xstring.sty
(/texlive/2016/texmf-dist/tex/generic/xstring/xstring.tex))
(/texlive/2016/texmf-dist/tex/latex/framed/framed.sty))

! Package minted Error: You must invoke LaTeX with the -shell-escape flag.

See the minted package documentation for explanation.
Type H <return> for immediate help.
... 

l.40 \usepackage
{authblk} % Multiple authors
? 
! Emergency stop.
... 

l.40 \usepackage
{authblk} % Multiple authors
! ==> Fatal error occurred, no output PDF file produced!
Transcript written on main.log.

[verbose]: pdflatex 'main.tex' failed.
[verbose]: 'htex' is not a valid TeX format; will ignore.
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running htex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2016/bin/arch:/bin; cd /submissions/2314182/ && tex 'main.tex' < /dev/null)" 2>&1
[verbose]: This is TeX, Version 3.14159265 (TeX Live 2016) (preloaded format=tex)
(./main.tex
! Undefined control sequence.
l.1 \documentclass
[a4paper]{article}
? 
! Emergency stop.
l.1 \documentclass
[a4paper]{article}
No pages of output.
Transcript written on main.log.

[verbose]: tex 'main.tex' failed.
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running tex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2016/bin/arch:/bin; cd /submissions/2314182/ && tex 'main.tex' < /dev/null)" 2>&1
[verbose]: This is TeX, Version 3.14159265 (TeX Live 2016) (preloaded format=tex)
(./main.tex
! Undefined control sequence.
l.1 \documentclass
[a4paper]{article}
? 
! Emergency stop.
l.1 \documentclass
[a4paper]{article}
No pages of output.
Transcript written on main.log.

[verbose]: tex 'main.tex' failed.
[verbose]: We failed utterly to process the TeX file 'main.tex'
[error]: Unable to sucessfully process tex files.
*** AutoTeX ABORTING ***

[verbose]: AutoTeX returned error: Unable to sucessfully process tex files.

[verbose]: $autotex->process failed $@: $?: 0 $!: Inappropriate ioctl for device
[verbose]: Error running AutoTeX process: 
